Machine Learning Based Cyber Attacks Targeting on Controlled Information: A Survey

Stealing attack against controlled information, along with the increasing number of information leakage incidents, has become an emerging cyber security threat in recent years. Due to the booming development and deployment of advanced analytics solutions, novel stealing attacks utilize machine learning (ML) algorithms to achieve high success rate and cause a lot of damage. Detecting and defending against such attacks is challenging and urgent so that governments, organizations, and individuals should attach great importance to the ML-based stealing attacks. This survey presents the recent advances in this new type of attack and corresponding countermeasures. The ML-based stealing attack is reviewed in perspectives of three categories of targeted controlled information, including controlled user activities, controlled ML model-related information, and controlled authentication information. Recent publications are summarized to generalize an overarching attack methodology and to derive the limitations and future directions of ML-based stealing attacks. Furthermore, countermeasures are proposed towards developing effective protections from three aspects -- detection, disruption, and isolation.

==> Comment.txt <==
\section{Comments:}

\subsection{Referee 1}
\textbf{1. The authors should use describe in section 2 the cyber kill chain model before the proposed methodology. As the cyber kill chain model will give more details how attack occurs, and then link this with the proposed methodology.}
Answer: 

\textbf{2. I think the paper missed too Signiant concept which is Adversarial Machine Learning models. Although the authors consider some parts for these models, as in section 3.2.2, these models are important to be highlighted for demonstrating how we could trust machine learning models from stealing attacks in particular.}
Answer: 

\textbf{3. In sections 2 and 3, the authors should provide new tables to summarize the existing research in this topic such as efficiency of ML models, trustiness of ML models, ML Models based hacking (which model we could stealing attack types..etc ) }
Answer: 

\textbf{4. Section 2.5 has been reviewed many times in the literature, it should be excluded or a real example should be applied for declaring which evaluation criteria are important than others, for example when the FPR is important, the FNR is important ..etc. }
Answer: Has been deleted.

\textbf{5. Figure 4 needs more discussions as the authors consider only regression and classification problems, what are bout clustering are reinforcement learning.}
Answer: 

\textbf{6. Should anything be deleted from or condensed in the paper?: Yes
If so, please explain: Section 2.5 (Evalation), as it has been reviewed in many papers in the domain.}
Answer: Has been deleted.

\textbf{7. Does this paper cite and use appropriate references?: 
If not, what important details/ideas/analyses are missing?: Considering the cyber kill chain model and adverseial machine learning techniques.}
Answer:

\subsection{Referee 2}
\textbf{1. Clarity and quality of writing could be improved. For example: what is the full notation for MLBSA, ML-based stealing attack? what is WBWC?}
Answer:

\textbf{2. Some typos:
        page6 line 6: [27] selected gathered a dataset of kernal information
        page9 line 32: This section consists of three subsections The secondary
        page14 line 34: it is easy for an attacker understand
        page18 line 40: i,e Amazon ML 
        page19 line 4: were used listed in  
        page19 line 29: common datasets used, lacking "are" or "were" before "used"
        page29 line 9: Because ... and ... should not be an individual sentence without any verb.
        page22 line 26: the normal user, which}
Answer:        

\textbf{3. Some parts are not well-organized, and the cohension of this survey is loose, hence it's hard to follow. For example:
        In 3.2.2 Stealing controlled ML model’s training data, "Protection using Adversarial Regularization" and "Protection using Count Featurization" are mixed with three attacks, it's unclear which protection is especially aimed for which attack, and it easily misleads readers.}
Answer:

\textbf{4.1 Some parts are not clearly explained. For example: Table 1 appears on page4, while the first reference to Table 1 appears on page8. Similar observations apply to Table 2, page25 line 43 needs to refer Table 2, but Table 2 appears on page10.}
Answer:

\textbf{4.2 Moreover, in the confusion matrix of Table1, what is classA and classB, there should be explicit explanation to make Table1 interpretable, although 2.5 Evaluation implicitly mentions controlled class A.}
Answer:

\textbf{4.3 This survey mentioned several times "attack's prior knowledge": There is a need to list a table or figure to explain the differences between white box and black box attack, what kind of prior knowledge is required in white box attack, and how different prior knowledge affects performance.}
Answer:

\textbf{4.4 Fig. 6 is confusing, and not clear enough. There is no description to illustrate the meaning conveyed in Fig. 6, for example, why there is an arrow from probabilistic model to classification model. Similarly, in Fig. 4, why there is an arrow from classification model to Regression model? Is there any special deduction relationship between classification model and Regression model?}
Answer:

\textbf{5. some important details/ideas/analyses are missing, for example: membership inference attack not necessarily depends on the training dataset of the shadow models, the recent study in "ML-Leaks: Model and Data Independent Membership Inference Attacks and Defenses on Machine Learning Models" shows that membership inference attack is very broadly applicable at low cost and thereby pose a more severe risk than previously thought. This manuscript might miss some state-of-the-art research in the past five years in this area, some of them appeared earlier than the submission date of this survey, although it mentioned "It is worth investigating the possibility of success for an attack in the context of the unknown model algorithm".}
Answer:

\textbf{6. I'm not convinced that "ML-based stealing attacks include model inversion attack, the GAN attack, and membership inference attack".
        In fact, there are far more stealing attacks, not limited to three. And in general, attacks in machine learning systems can be categorised into training and inference phases attacks. GAN attack is one type of training phase attack, while model inversion attack, and membership inference attack belongs to inference phase attack.
        Moreover, page3 line 27: it stated "our work is from the view of the outsiders’ stealthy attack", but in GAN attack, adversary is one participant in the distributed/federated system, rather than an outsider.}
Answer:

\textbf{7. Incomplete references:
        [12] TouchLogger: Inferring Keystrokes on Touch Screen from Smartphone Motion.
        [94] Snehkumar Shahani, Jibi Abraham, and R Venkateswaran. 2017. Distributed Data Aggregation with Privacy Preservation at Endpoint. In International Conference on Management of Data. ACM.
        [119] Dingqi Yang, Daqing Zhang, and Bingqing Qu. 2016. Participatory cultural mapping based on collective behavior data in location-based social networks. ACM Transactions on Intelligent Systems and Technology (TIST) 7, 3 (2016), 30.
        [121] Yan Yu, Jianhua Wang, and Guohui Zhou. [n. d.]. In Distance Learning and Education (ICDLE), 2010 4th International Conference on.}
Answer:


\textbf{8. Some other important references in this area are missing, including:
        Practical Black-Box Attacks against Machine Learning
        Semi-supervised Knowledge Transfer for Deep Learning from Private Training Data
        Exploiting Unintended Feature Leakage in Collaborative Learning
        Inference Attacks Against Collaborative Learning
        Ml-leaks: Model and data independent membership inference attacks and defenses on machine learning models}
Answer:

\textbf{9. Does this paper cite and use appropriate references?: No
If not, what important references are missing?: Practical Black-Box Attacks against Machine Learning
        Semi-supervised Knowledge Transfer for Deep Learning from Private Training Data
        Exploiting Unintended Feature Leakage in Collaborative Learning
        Inference Attacks Against Collaborative Learning
        Ml-leaks: Model and data independent membership inference attacks and defenses on machine learning models}
Answer:

\textbf{10. Is the treatment of the subject complete?: No
If not, what important details/ideas/analyses are missing?: same as #5 and #8}
Answer:


\subsection{Referee 3}
\textbf{1. While the general structure of this paper is good enough, the discussion in many parts is not-easy to follow. The authors must read them carefully from the standpoint of ordinary readers.}
Answer:

\textbf{2. In the stage of "Data Collection" discussed in Section 2.2,  the authors must explain what data is collected using some examples.}
Answer:

\textbf{3. In the paragraph started from Line 19 on Page 6, the discussion about passive collection is too weak.}
Answer:

\textbf{4. In some places, just giving references is not enough. The main idea must be explained concisely. The examples include the contents  in Lines 46 and 47 on Page 6.}
Answer:

\textbf{5. In Section 2.4,  training and testing are discussed. The authors should give examples about what training dataset and testing dataset are used and how to collect them. Otherwise, the ordinary readers can not build an image about this system.}
Answer:

\textbf{6. In Fig.3(a), Step 4 and Step 6 have the same name. Please check them.}
Answer:

\textbf{7. The title of Section 3 is not good enough.}
Answer:

\textbf{8. In Line 6 on Page 28, the authors mentioned "using CNN". A concise explanation (at least, references) is necessary here.}
Answer:

\textbf{9. In the same paragraph, the authors claim that many exisiting works select features manually, and point out that the automation of feature selection has great research potential.
        Actually, there have been some researhes about this automation. For example:
        ***Ambika Kaul, Saket Maheshwary, Vikram Pudi, "AutoLearn — Automated Feature Generation and Selection", 2017 IEEE International Conference on Data Mining (ICDM)
        Thus, the dissusion in this paragraph must be extended.}
Answer:

\textbf{10. "Our survey focuses on the stealthy attack using ML..." is firstly mentioned in Line 20 of Page 3. But before that, "Our survey focus on the ML-based cyber attacks targeting ...." . They are a little confusing. What do you mean by "stealthy" here? Your focus is narrowed?}
Answer:

\textbf{11. Many minior mistakes including:
           a) In References, [12] is not a one-page paper, it has 6 pages;
           b) In Line 45 on Page 4,  "NIST[56]", what do you mean by "NIST" here?. Also, CNSSI[28] in this same line. The citation format should be identical.
           c) "MLBSA" is used for the first time in Line 22 of Page 4. The full name should also be given.
           d) In Line 44 of Page 7, a reference about LMT should be given.
           e) Please check the first sentence in Section 4.2
         "CNSSI[28]}
Answer:





==> Machine Learning Based Cyber Attacks Targeting on Controlled Information_ A Survey (3rd)_arxiv/Comment.txt <==
\section{Comments:}

\subsection{Referee 1}
\textbf{1. The authors should use describe in section 2 the cyber kill chain model before the proposed methodology. As the cyber kill chain model will give more details how attack occurs, and then link this with the proposed methodology.}
Answer: 

\textbf{2. I think the paper missed too Signiant concept which is Adversarial Machine Learning models. Although the authors consider some parts for these models, as in section 3.2.2, these models are important to be highlighted for demonstrating how we could trust machine learning models from stealing attacks in particular.}
Answer: 

\textbf{3. In sections 2 and 3, the authors should provide new tables to summarize the existing research in this topic such as efficiency of ML models, trustiness of ML models, ML Models based hacking (which model we could stealing attack types..etc ) }
Answer: 

\textbf{4. Section 2.5 has been reviewed many times in the literature, it should be excluded or a real example should be applied for declaring which evaluation criteria are important than others, for example when the FPR is important, the FNR is important ..etc. }
Answer: Has been deleted.

\textbf{5. Figure 4 needs more discussions as the authors consider only regression and classification problems, what are bout clustering are reinforcement learning.}
Answer: 

\textbf{6. Should anything be deleted from or condensed in the paper?: Yes
If so, please explain: Section 2.5 (Evalation), as it has been reviewed in many papers in the domain.}
Answer: Has been deleted.

\textbf{7. Does this paper cite and use appropriate references?: 
If not, what important details/ideas/analyses are missing?: Considering the cyber kill chain model and adverseial machine learning techniques.}
Answer:

\subsection{Referee 2}
\textbf{1. Clarity and quality of writing could be improved. For example: what is the full notation for MLBSA, ML-based stealing attack? what is WBWC?}
Answer:

\textbf{2. Some typos:
        page6 line 6: [27] selected gathered a dataset of kernal information
        page9 line 32: This section consists of three subsections The secondary
        page14 line 34: it is easy for an attacker understand
        page18 line 40: i,e Amazon ML 
        page19 line 4: were used listed in  
        page19 line 29: common datasets used, lacking "are" or "were" before "used"
        page29 line 9: Because ... and ... should not be an individual sentence without any verb.
        page22 line 26: the normal user, which}
Answer:        

\textbf{3. Some parts are not well-organized, and the cohension of this survey is loose, hence it's hard to follow. For example:
        In 3.2.2 Stealing controlled ML model’s training data, "Protection using Adversarial Regularization" and "Protection using Count Featurization" are mixed with three attacks, it's unclear which protection is especially aimed for which attack, and it easily misleads readers.}
Answer:

\textbf{4.1 Some parts are not clearly explained. For example: Table 1 appears on page4, while the first reference to Table 1 appears on page8. Similar observations apply to Table 2, page25 line 43 needs to refer Table 2, but Table 2 appears on page10.}
Answer:

\textbf{4.2 Moreover, in the confusion matrix of Table1, what is classA and classB, there should be explicit explanation to make Table1 interpretable, although 2.5 Evaluation implicitly mentions controlled class A.}
Answer:

\textbf{4.3 This survey mentioned several times "attack's prior knowledge": There is a need to list a table or figure to explain the differences between white box and black box attack, what kind of prior knowledge is required in white box attack, and how different prior knowledge affects performance.}
Answer:

\textbf{4.4 Fig. 6 is confusing, and not clear enough. There is no description to illustrate the meaning conveyed in Fig. 6, for example, why there is an arrow from probabilistic model to classification model. Similarly, in Fig. 4, why there is an arrow from classification model to Regression model? Is there any special deduction relationship between classification model and Regression model?}
Answer:

\textbf{5. some important details/ideas/analyses are missing, for example: membership inference attack not necessarily depends on the training dataset of the shadow models, the recent study in "ML-Leaks: Model and Data Independent Membership Inference Attacks and Defenses on Machine Learning Models" shows that membership inference attack is very broadly applicable at low cost and thereby pose a more severe risk than previously thought. This manuscript might miss some state-of-the-art research in the past five years in this area, some of them appeared earlier than the submission date of this survey, although it mentioned "It is worth investigating the possibility of success for an attack in the context of the unknown model algorithm".}
Answer:

\textbf{6. I'm not convinced that "ML-based stealing attacks include model inversion attack, the GAN attack, and membership inference attack".
        In fact, there are far more stealing attacks, not limited to three. And in general, attacks in machine learning systems can be categorised into training and inference phases attacks. GAN attack is one type of training phase attack, while model inversion attack, and membership inference attack belongs to inference phase attack.
        Moreover, page3 line 27: it stated "our work is from the view of the outsiders’ stealthy attack", but in GAN attack, adversary is one participant in the distributed/federated system, rather than an outsider.}
Answer:

\textbf{7. Incomplete references:
        [12] TouchLogger: Inferring Keystrokes on Touch Screen from Smartphone Motion.
        [94] Snehkumar Shahani, Jibi Abraham, and R Venkateswaran. 2017. Distributed Data Aggregation with Privacy Preservation at Endpoint. In International Conference on Management of Data. ACM.
        [119] Dingqi Yang, Daqing Zhang, and Bingqing Qu. 2016. Participatory cultural mapping based on collective behavior data in location-based social networks. ACM Transactions on Intelligent Systems and Technology (TIST) 7, 3 (2016), 30.
        [121] Yan Yu, Jianhua Wang, and Guohui Zhou. [n. d.]. In Distance Learning and Education (ICDLE), 2010 4th International Conference on.}
Answer:


\textbf{8. Some other important references in this area are missing, including:
        Practical Black-Box Attacks against Machine Learning
        Semi-supervised Knowledge Transfer for Deep Learning from Private Training Data
        Exploiting Unintended Feature Leakage in Collaborative Learning
        Inference Attacks Against Collaborative Learning
        Ml-leaks: Model and data independent membership inference attacks and defenses on machine learning models}
Answer:

\textbf{9. Does this paper cite and use appropriate references?: No
If not, what important references are missing?: Practical Black-Box Attacks against Machine Learning
        Semi-supervised Knowledge Transfer for Deep Learning from Private Training Data
        Exploiting Unintended Feature Leakage in Collaborative Learning
        Inference Attacks Against Collaborative Learning
        Ml-leaks: Model and data independent membership inference attacks and defenses on machine learning models}
Answer:

\textbf{10. Is the treatment of the subject complete?: No
If not, what important details/ideas/analyses are missing?: same as #5 and #8}
Answer:


\subsection{Referee 3}
\textbf{1. While the general structure of this paper is good enough, the discussion in many parts is not-easy to follow. The authors must read them carefully from the standpoint of ordinary readers.}
Answer:

\textbf{2. In the stage of "Data Collection" discussed in Section 2.2,  the authors must explain what data is collected using some examples.}
Answer:

\textbf{3. In the paragraph started from Line 19 on Page 6, the discussion about passive collection is too weak.}
Answer:

\textbf{4. In some places, just giving references is not enough. The main idea must be explained concisely. The examples include the contents  in Lines 46 and 47 on Page 6.}
Answer:

\textbf{5. In Section 2.4,  training and testing are discussed. The authors should give examples about what training dataset and testing dataset are used and how to collect them. Otherwise, the ordinary readers can not build an image about this system.}
Answer:

\textbf{6. In Fig.3(a), Step 4 and Step 6 have the same name. Please check them.}
Answer:

\textbf{7. The title of Section 3 is not good enough.}
Answer:

\textbf{8. In Line 6 on Page 28, the authors mentioned "using CNN". A concise explanation (at least, references) is necessary here.}
Answer:

\textbf{9. In the same paragraph, the authors claim that many exisiting works select features manually, and point out that the automation of feature selection has great research potential.
        Actually, there have been some researhes about this automation. For example:
        ***Ambika Kaul, Saket Maheshwary, Vikram Pudi, "AutoLearn — Automated Feature Generation and Selection", 2017 IEEE International Conference on Data Mining (ICDM)
        Thus, the dissusion in this paragraph must be extended.}
Answer:

\textbf{10. "Our survey focuses on the stealthy attack using ML..." is firstly mentioned in Line 20 of Page 3. But before that, "Our survey focus on the ML-based cyber attacks targeting ...." . They are a little confusing. What do you mean by "stealthy" here? Your focus is narrowed?}
Answer:

\textbf{11. Many minior mistakes including:
           a) In References, [12] is not a one-page paper, it has 6 pages;
           b) In Line 45 on Page 4,  "NIST[56]", what do you mean by "NIST" here?. Also, CNSSI[28] in this same line. The citation format should be identical.
           c) "MLBSA" is used for the first time in Line 22 of Page 4. The full name should also be given.
           d) In Line 44 of Page 7, a reference about LMT should be given.
           e) Please check the first sentence in Section 4.2
         "CNSSI[28]}
Answer:




